The spin measurement of the black hole in 4U 1543-47 constrained with the X-ray reflected emission

4U 1543-47 is a low mass X-ray binary which harbours a stellar-mass black hole located in our Milky Way galaxy. In this paper, we revisit 7 data sets which were in the Steep Power Law state of the 2002 outburst. The spectra were observed by the Rossi X-ray Timing Explorer. We have carefully modelled the X-ray reflection spectra, and made a joint-fit to these spectra with relxill, for the reflected emission. We found a moderate black hole spin, which is $0.67_{-0.08}^{+0.15}$ at 90% statistical confidence. Negative and low spins (< 0.5) at more than 99% statistical confidence are ruled out. In addition, our results indicate that the model requires a super-solar iron abundance: $5.05_{-0.26}^{+1.21}$, and the inclination angle of the inner disc is $36.3_{-3.4}^{+5.3}$ degrees. This inclination angle is appreciably larger than the binary orbital inclination angle (~21 degrees); this difference is possibly a systematic artefact of the artificially low-density employed in the reflection model for this X-ray binary system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
